Exploration by Optimisation in Partial Monitoring

We provide a simple and efficient algorithm for adversarial $k$-action $d$-outcome non-degenerate locally observable partial monitoring game for which the $n$-round minimax regret is bounded by $6(d+1) k^{3/2} \sqrt{n \log(k)}$, matching the best known information-theoretic upper bound. The same algorithm also achieves near-optimal regret for full information, bandit and globally observable games.

==> data/bandits.txt <==
100 4.06 4.94
200 6.59 10.13
300 8.52 14.28
400 10.51 18.88
500 12.23 23.01
600 13.75 27.96
700 14.86 32.6
800 15.7 36.41
900 16.59 40.15
1000 17.4 44.06


==> data/exp_pm-0.3.txt <==
0.3 0.05 0.95 68.7
0.3 0.1 0.9 61.4
0.3 0.15 0.85 52.85
0.3 0.2 0.8 41.78
0.3 0.25 0.75 36.16
0.3 0.3 0.7 1.88
0.3 0.35 0.65 7.965
0.3 0.4 0.6 6.28
0.3 0.45 0.55 4.42
0.3 0.5 0.5 3.38


==> data/exp_pm-1.txt <==
1 0.05 0.95 94.97
1 0.1 0.9 94.88
1 0.15 0.85 97.18
1 0.2 0.8 96.48
1 0.25 0.75 111.125
1 0.3 0.7 145.39
1 0.35 0.65 144.485
1 0.4 0.6 149.62
1 0.45 0.55 137.92
1 0.5 0.5 58.3


==> data/gexp-1.txt <==
1 0.05 0.95 273.242
1 0.1 0.9 272.601
1 0.15 0.85 284.811
1 0.2 0.8 299.986
1 0.25 0.75 322.712
1 0.3 0.7 350.588
1 0.35 0.65 380.251
1 0.4 0.6 404.812
1 0.45 0.55 388.028
1 0.5 0.5 328.45


==> data/nw-0.3.txt <==
0.3 0.05 0.95 114.844
0.3 0.1 0.9 102.806
0.3 0.15 0.85 91.6995
0.3 0.2 0.8 85.415
0.3 0.25 0.75 71.523
0.3 0.3 0.7 39.236
0.3 0.35 0.65 56.289
0.3 0.4 0.6 56.403
0.3 0.45 0.55 55.971
0.3 0.5 0.5 55.496


==> data/pennies-c.txt <==
0.1 0.0224588 0.0227718 0.0398529 0.0428532
0.12 0.0263524 0.0263892 0.0471576 0.0496774
0.14 0.0300507 0.0301823 0.0538545 0.055891
0.16 0.0335395 0.0336878 0.0693853 0.0597495
0.18 0.0368458 0.0375282 0.06743 0.0683426
0.2 0.0399329 0.0400338 0.0711936 0.0725838
0.22 0.0428398 0.0430691 0.0787635 0.0726365
0.24 0.0455321 0.0455538 0.0858581 0.0802712
0.26 0.0480395 0.048077 0.0904175 0.0833807
0.28 0.0503469 0.0508885 0.103414 0.0854809
0.3 0.0524501 0.0525284 0.10149 0.0844196
0.32 0.0543583 0.0544436 0.103302 0.089389
0.34 0.0560665 0.0560935 0.110845 0.0894315
0.36 0.057584 0.0580727 0.112013 0.0917227
0.38 0.0588819 0.059232 0.116064 0.0897181
0.4 0.0599969 0.0607656 0.11946 0.0892155
0.42 0.0609175 0.0623687 0.120563 0.0917036
0.44 0.0616184 0.0616586 0.121872 0.0847285
0.46 0.0621338 0.0622442 0.121675 0.0811899
0.48 0.0624413 0.062992 0.124438 0.0668938
0.52 0.999966 0.999976 1.41422 1.06068
0.54 1.41412 1.41412 1.9984 1.49926
0.56 1.73187 1.7319 2.44985 1.83741
0.58 1.99974 2.00077 2.82845 2.12138
0.6 2.23569 2.2357 3.16225 2.37182
0.62 2.449 2.449 3.46303 2.59816
0.64 2.64513 2.64514 3.74166 2.80635
0.66 2.82767 2.82766 4 3.00013
0.68 2.9991 2.99912 4.24264 3.18214
0.7 3.16122 3.16131 4.47214 3.35429
0.72 3.31541 3.31541 4.69042 3.51803
0.74 3.46272 3.46274 4.89898 3.67448
0.76 3.60399 3.60399 5.09902 3.82454
0.78 3.73991 3.73992 5.2915 3.96894
0.8 3.87105 3.87109 5.47723 4.10826
0.82 3.99786 3.99789 5.66375 4.25323
0.84 4.12077 4.12077 5.83095 4.37363
0.86 4.24009 4.24014 6 4.50045
0.88 4.35614 4.35613 6.16441 4.6238
0.9 4.46915 4.46916 6.32944 4.74423
0.92 4.57937 4.57939 6.48074 4.86112
0.94 4.68697 4.68704 6.63931 4.97515
0.96 4.79215 4.79215 6.78966 5.08895
0.98 4.89506 4.89507 6.9282 5.19685
1 4.99583 4.99585 7.07107 5.30404


==> data/pennies-eta.txt <==
1 0.707105
0.9995 0.707105
0.999 0.707106
0.9985 0.707106
0.998 0.707106
0.9975 0.707106
0.997 0.707107
0.9965 0.707107
0.996 0.707107
0.9955 0.707107
0.995 0.707107
0.9945 0.707108
0.994 0.707108
0.9935 0.707108
0.993 0.707108
0.9925 0.707108
0.992 0.707108
0.9915 0.707108
0.991 0.707108
0.9905 0.707108
0.99 0.707108
0.9895 0.707108
0.989 0.707108
0.9885 0.707108
0.988 0.707108
0.9875 0.707108
0.987 0.707108
0.9865 0.707108
0.986 0.707108
0.9855 0.707108
0.985 0.707108
0.9845 0.707108
0.984 0.707108
0.9835 0.707109
0.983 0.707109
0.9825 0.707109
0.982 0.707109
0.9815 0.707109
0.981 0.707109
0.9805 0.707109
0.98 0.707108
0.9795 0.707108
0.979 0.707108
0.9785 0.707108
0.978 0.707108
0.9775 0.707107
0.977 0.707107
0.9765 0.707107
0.976 0.707106
0.9755 0.707106
0.975 0.707106
0.9745 0.707106
0.974 0.707105
0.9735 0.707105
0.973 0.707105
0.9725 0.707105
0.972 0.707105
0.9715 0.707105
0.971 0.707105
0.9705 0.707105
0.97 0.707105
0.9695 0.707105
0.969 0.707105
0.9685 0.707105
0.968 0.707105
0.9675 0.707105
0.967 0.707105
0.9665 0.707105
0.966 0.707105
0.9655 0.707105
0.965 0.707105
0.9645 0.707105
0.964 0.707105
0.9635 0.707105
0.963 0.707105
0.9625 0.707105
0.962 0.707105
0.9615 0.707105
0.961 0.707105
0.9605 0.707105
0.96 0.707105
0.9595 0.707105
0.959 0.707105
0.9585 0.707105
0.958 0.707105
0.9575 0.707105
0.957 0.707105
0.9565 0.707105
0.956 0.707105
0.9555 0.707105
0.955 0.707105
0.9545 0.707105
0.954 0.707105
0.9535 0.707105
0.953 0.707105
0.9525 0.707105
0.952 0.707106
0.9515 0.707106
0.951 0.707106
0.9505 0.707106
0.95 0.707106
0.9495 0.707106
0.949 0.707106
0.9485 0.707106
0.948 0.707106
0.9475 0.707106
0.947 0.707106
0.9465 0.707106
0.946 0.707106
0.9455 0.707106
0.945 0.707106
0.9445 0.707107
0.944 0.707107
0.9435 0.707107
0.943 0.707107
0.9425 0.707107
0.942 0.707107
0.9415 0.707107
0.941 0.707107
0.9405 0.707107
0.94 0.707107
0.9395 0.707107
0.939 0.707107
0.9385 0.707108
0.938 0.707108
0.9375 0.707108
0.937 0.707108
0.9365 0.707108
0.936 0.707108
0.9355 0.707108
0.935 0.707108
0.9345 0.707108
0.934 0.707108
0.9335 0.707108
0.933 0.707109
0.9325 0.707109
0.932 0.707109
0.9315 0.707109
0.931 0.707109
0.9305 0.70711
0.93 0.70711
0.9295 0.70711
0.929 0.70711
0.9285 0.70711
0.928 0.70711
0.9275 0.70711
0.927 0.70711
0.9265 0.707109
0.926 0.707105
0.9255 0.707103
0.925 0.707105
0.9245 0.70711
0.924 0.707114
0.9235 0.707119
0.923 0.707122
0.9225 0.707123
0.922 0.707123
0.9215 0.707121
0.921 0.707118
0.9205 0.707115
0.92 0.707112
0.9195 0.707111
0.919 0.707109
0.9185 0.707108
0.918 0.707108
0.9175 0.707107
0.917 0.707107
0.9165 0.707106
0.916 0.707105
0.9155 0.707105
0.915 0.707104
0.9145 0.707103
0.914 0.707103
0.9135 0.707102
0.913 0.707101
0.9125 0.707101
0.912 0.7071
0.9115 0.7071
0.911 0.707099
0.9105 0.707099
0.91 0.707098
0.9095 0.707098
0.909 0.707098
0.9085 0.707097
0.908 0.707097
0.9075 0.707097
0.907 0.707097
0.9065 0.707097
0.906 0.707097
0.9055 0.707097
0.905 0.707097
0.9045 0.707097
0.904 0.707097
0.9035 0.707097
0.903 0.707097
0.9025 0.707097
0.902 0.707097
0.9015 0.707097
0.901 0.707098
0.9005 0.707098
0.9 0.707098
0.8995 0.707098
0.899 0.707099
0.8985 0.707099
0.898 0.707099
0.8975 0.7071
0.897 0.7071
0.8965 0.7071
0.896 0.707101
0.8955 0.707101
0.895 0.707101
0.8945 0.707102
0.894 0.707102
0.8935 0.707103
0.893 0.707103
0.8925 0.707104
0.892 0.707104
0.8915 0.707105
0.891 0.707105
0.8905 0.707106
0.89 0.707106
0.8895 0.707107
0.889 0.707107
0.8885 0.707108
0.888 0.707108
0.8875 0.707109
0.887 0.707109
0.8865 0.70711
0.886 0.707111
0.8855 0.707111
0.885 0.707106
0.8845 0.707106
0.884 0.707107
0.8835 0.707107
0.883 0.707107
0.8825 0.707107
0.882 0.707108
0.8815 0.707108
0.881 0.707108
0.8805 0.707108
0.88 0.707108
0.8795 0.707108
0.879 0.707107
0.8785 0.707106
0.878 0.707103
0.8775 0.707104
0.877 0.707104
0.8765 0.707104
0.876 0.707104
0.8755 0.707104
0.875 0.707104
0.8745 0.707104
0.874 0.707104
0.8735 0.707104
0.873 0.707105
0.8725 0.707105
0.872 0.707105
0.8715 0.707105
0.871 0.707105
0.8705 0.707105
0.87 0.707105
0.8695 0.707105
0.869 0.707105
0.8685 0.707105
0.868 0.707105
0.8675 0.707105
0.867 0.707105
0.8665 0.707105
0.866 0.707106
0.8655 0.707106
0.865 0.707106
0.8645 0.707106
0.864 0.707106
0.8635 0.707106
0.863 0.707106
0.8625 0.707106
0.862 0.707106
0.8615 0.707106
0.861 0.707106
0.8605 0.707106
0.86 0.707106
0.8595 0.707106
0.859 0.707106
0.8585 0.707106
0.858 0.707106
0.8575 0.707106
0.857 0.707106
0.8565 0.707106
0.856 0.707106
0.8555 0.707107
0.855 0.707107
0.8545 0.707107
0.854 0.707107
0.8535 0.707107
0.853 0.707107
0.8525 0.707107
0.852 0.707107
0.8515 0.707107
0.851 0.707107
0.8505 0.707107
0.85 0.707107
0.8495 0.707107
0.849 0.707107
0.8485 0.707107
0.848 0.707107
0.8475 0.707107
0.847 0.707107
0.8465 0.707107
0.846 0.707107
0.8455 0.707107
0.845 0.707107
0.8445 0.707107
0.844 0.707107
0.8435 0.707107
0.843 0.707107
0.8425 0.707107
0.842 0.707107
0.8415 0.707107
0.841 0.707107
0.8405 0.707107
0.84 0.707107
0.8395 0.707108
0.839 0.707108
0.8385 0.707108
0.838 0.707108
0.8375 0.707108
0.837 0.707108
0.8365 0.707108
0.836 0.707108
0.8355 0.707109
0.835 0.707109
0.8345 0.707109
0.834 0.707109
0.8335 0.707109
0.833 0.707109
0.8325 0.707109
0.832 0.707109
0.8315 0.707109
0.831 0.70711
0.8305 0.70711
0.83 0.70711
0.8295 0.70711
0.829 0.70711
0.8285 0.70711
0.828 0.70711
0.8275 0.70711
0.827 0.70711
0.8265 0.707111
0.826 0.707111
0.8255 0.707111
0.825 0.707111
0.8245 0.707111
0.824 0.707111
0.8235 0.707111
0.823 0.707111
0.8225 0.707112
0.822 0.707112
0.8215 0.707112
0.821 0.707112
0.8205 0.707112
0.82 0.707112
0.8195 0.707112
0.819 0.707112
0.8185 0.707112
0.818 0.707113
0.8175 0.707113
0.817 0.707113
0.8165 0.707113
0.816 0.707113
0.8155 0.707113
0.815 0.707113
0.8145 0.707113
0.814 0.707113
0.8135 0.707113
0.813 0.707114
0.8125 0.707114
0.812 0.707114
0.8115 0.707114
0.811 0.707114
0.8105 0.707114
0.81 0.707184
0.8095 0.707184
0.809 0.707184
0.8085 0.707183
0.808 0.707183
0.8075 0.707182
0.807 0.707182
0.8065 0.707182
0.806 0.707181
0.8055 0.707181
0.805 0.707181
0.8045 0.70718
0.804 0.70718
0.8035 0.70718
0.803 0.70718
0.8025 0.70718
0.802 0.70718
0.8015 0.707179
0.801 0.707179
0.8005 0.707179
0.8 0.707178
0.7995 0.707177
0.799 0.707177
0.7985 0.707176
0.798 0.707176
0.7975 0.707175
0.797 0.707174
0.7965 0.707174
0.796 0.707173
0.7955 0.707173
0.795 0.707176
0.7945 0.707177
0.794 0.707177
0.7935 0.707138
0.793 0.707094
0.7925 0.707081
0.792 0.707097
0.7915 0.707118
0.791 0.707137
0.7905 0.707149
0.79 0.707154
0.7895 0.707158
0.789 0.707163
0.7885 0.707168
0.788 0.707173
0.7875 0.707178
0.787 0.707183
0.7865 0.707187
0.786 0.707191
0.7855 0.707196
0.785 0.7072
0.7845 0.707203
0.784 0.707207
0.7835 0.707212
0.783 0.707216
0.7825 0.707221
0.782 0.707226
0.7815 0.707231
0.781 0.707237
0.7805 0.707244
0.78 0.707251
0.7795 0.707258
0.779 0.707265
0.7785 0.707272
0.778 0.70728
0.7775 0.707289
0.777 0.707298
0.7765 0.707308
0.776 0.707318
0.7755 0.707329
0.775 0.70734
0.7745 0.707351
0.774 0.707363
0.7735 0.707376
0.773 0.707388
0.7725 0.707402
0.772 0.707415
0.7715 0.707429
0.771 0.707443
0.7705 0.707458
0.77 0.707473
0.7695 0.707488
0.769 0.707504
0.7685 0.70752
0.768 0.707536
0.7675 0.707553
0.767 0.70757
0.7665 0.707587
0.766 0.707605
0.7655 0.707623
0.765 0.70764
0.7645 0.707658
0.764 0.707677
0.7635 0.707695
0.763 0.707714
0.7625 0.707734
0.762 0.707753
0.7615 0.707773
0.761 0.707794
0.7605 0.707815
0.76 0.707836
0.7595 0.707858
0.759 0.70788
0.7585 0.707903
0.758 0.707926
0.7575 0.707949
0.757 0.707973
0.7565 0.707997
0.756 0.708021
0.7555 0.708045
0.755 0.70807
0.7545 0.708095
0.754 0.708121
0.7535 0.708147
0.753 0.708173
0.7525 0.708199
0.752 0.708226
0.7515 0.708254
0.751 0.708281
0.7505 0.708309
0.75 0.708337
0.7495 0.708366
0.749 0.708395
0.7485 0.708424
0.748 0.708454
0.7475 0.708484
0.747 0.708514
0.7465 0.708545
0.746 0.708576
0.7455 0.708608
0.745 0.708639
0.7445 0.708672
0.744 0.708705
0.7435 0.708738
0.743 0.708771
0.7425 0.708805
0.742 0.708839
0.7415 0.708874
0.741 0.708909
0.7405 0.708944
0.74 0.708979
0.7395 0.709015
0.739 0.709051
0.7385 0.709086
0.738 0.709122
0.7375 0.709158
0.737 0.709195
0.7365 0.709231
0.736 0.709267
0.7355 0.709303
0.735 0.70934
0.7345 0.709378
0.734 0.709415
0.7335 0.709452
0.733 0.70949
0.7325 0.709528
0.732 0.709566
0.7315 0.709604
0.731 0.709643
0.7305 0.709677
0.73 0.709711
0.7295 0.709748
0.729 0.709788
0.7285 0.709831
0.728 0.709869
0.7275 0.709911
0.727 0.709958
0.7265 0.710008
0.726 0.710056
0.7255 0.710102
0.725 0.71015
0.7245 0.710197
0.724 0.710245
0.7235 0.710255
0.723 0.71034
0.7225 0.710313
0.722 0.71041
0.7215 0.710379
0.721 0.710445
0.7205 0.710561
0.72 0.710608
0.7195 0.710656
0.719 0.710703
0.7185 0.710751
0.718 0.7108
0.7175 0.71085
0.717 0.710901
0.7165 0.710953
0.716 0.711004
0.7155 0.711057
0.715 0.711109
0.7145 0.711163
0.714 0.711216
0.7135 0.711269
0.713 0.711322
0.7125 0.711375
0.712 0.711427
0.7115 0.71148
0.711 0.711533
0.7105 0.711587
0.71 0.711641
0.7095 0.711696
0.709 0.711751
0.7085 0.711806
0.708 0.711862
0.7075 0.711919
0.707 0.711975
0.7065 0.712032
0.706 0.71209
0.7055 0.712147
0.705 0.712205
0.7045 0.712263
0.704 0.712322
0.7035 0.712382
0.703 0.712427
0.7025 0.712487
0.702 0.712548
0.7015 0.712622
0.701 0.712681
0.7005 0.712737
0.7 0.712797
0.6995 0.712858
0.699 0.712919
0.6985 0.712981
0.698 0.713046
0.6975 0.713108
0.697 0.71317
0.6965 0.713235
0.696 0.7133
0.6955 0.713365
0.695 0.713429
0.6945 0.713489
0.694 0.713559
0.6935 0.713624
0.693 0.713688
0.6925 0.713797
0.692 0.713826
0.6915 0.713894
0.691 0.71396
0.6905 0.714026
0.69 0.714093
0.6895 0.714161
0.689 0.714229
0.6885 0.714298
0.688 0.714368
0.6875 0.714438
0.687 0.714508
0.6865 0.714579
0.686 0.714649
0.6855 0.714721
0.685 0.714792
0.6845 0.714864
0.684 0.714936
0.6835 0.715008
0.683 0.71508
0.6825 0.715153
0.682 0.715227
0.6815 0.7153
0.681 0.715375
0.6805 0.715449
0.68 0.715524
0.6795 0.715599
0.679 0.715675
0.6785 0.715751
0.678 0.715827
0.6775 0.715904
0.677 0.715981
0.6765 0.716058
0.676 0.716136
0.6755 0.716214
0.675 0.716293
0.6745 0.716371
0.674 0.716451
0.6735 0.71653
0.673 0.71661
0.6725 0.71669
0.672 0.71677
0.6715 0.716851
0.671 0.716932
0.6705 0.717013
0.67 0.717095
0.6695 0.717177
0.669 0.717259
0.6685 0.717342
0.668 0.717425
0.6675 0.717508
0.667 0.717592
0.6665 0.717676
0.666 0.71776
0.6655 0.717845
0.665 0.71793
0.6645 0.718016
0.664 0.718102
0.6635 0.718188
0.663 0.718274
0.6625 0.718361
0.662 0.718448
0.6615 0.718536
0.661 0.718623
0.6605 0.718712
0.66 0.718802
0.6595 0.718891
0.659 0.718979
0.6585 0.719069
0.658 0.719158
0.6575 0.719248
0.657 0.719338
0.6565 0.719429
0.656 0.71952
0.6555 0.719611
0.655 0.719702
0.6545 0.719794
0.654 0.719887
0.6535 0.719979
0.653 0.720073
0.6525 0.720166
0.652 0.72026
0.6515 0.720354
0.651 0.720448
0.6505 0.720543
0.65 0.720638
0.6495 0.720734
0.649 0.720829
0.6485 0.720926
0.648 0.721022
0.6475 0.721119
0.647 0.721216
0.6465 0.721313
0.646 0.721411
0.6455 0.721509
0.645 0.721608
0.6445 0.721707
0.644 0.721806
0.6435 0.721905
0.643 0.722005
0.6425 0.722105
0.642 0.722206
0.6415 0.722306
0.641 0.722408
0.6405 0.722509
0.64 0.722611
0.6395 0.722713
0.639 0.722816
0.6385 0.722919
0.638 0.723022
0.6375 0.723125
0.637 0.723229
0.6365 0.723334
0.636 0.723438
0.6355 0.723543
0.635 0.723649
0.6345 0.723754
0.634 0.72386
0.6335 0.723967
0.633 0.724074
0.6325 0.724181
0.632 0.724289
0.6315 0.724397
0.631 0.724505
0.6305 0.724614
0.63 0.724723
0.6295 0.724832
0.629 0.724942
0.6285 0.725052
0.628 0.725162
0.6275 0.725273
0.627 0.725384
0.6265 0.725496
0.626 0.725608
0.6255 0.72572
0.625 0.725833
0.6245 0.725946
0.624 0.726059
0.6235 0.726173
0.623 0.726287
0.6225 0.726401
0.622 0.726516
0.6215 0.726631
0.621 0.726746
0.6205 0.726862
0.62 0.726978
0.6195 0.727095
0.619 0.727212
0.6185 0.727329
0.618 0.727446
0.6175 0.727564
0.617 0.727682
0.6165 0.727801
0.616 0.72792
0.6155 0.728039
0.615 0.728159
0.6145 0.728279
0.614 0.728399
0.6135 0.72852
0.613 0.728641
0.6125 0.728762
0.612 0.728884
0.6115 0.729006
0.611 0.729128
0.6105 0.729251
0.61 0.729374
0.6095 0.729497
0.609 0.729621
0.6085 0.729745
0.608 0.72987
0.6075 0.729995
0.607 0.73012
0.6065 0.730245
0.606 0.730371
0.6055 0.730497
0.605 0.730623
0.6045 0.73075
0.604 0.730877
0.6035 0.731005
0.603 0.731132
0.6025 0.731261
0.602 0.731389
0.6015 0.731518
0.601 0.731647
0.6005 0.731776
0.6 0.731906
0.5995 0.732036
0.599 0.732166
0.5985 0.732297
0.598 0.732428
0.5975 0.73256
0.597 0.732691
0.5965 0.732823
0.596 0.732956
0.5955 0.733088
0.595 0.733221
0.5945 0.733355
0.594 0.733488
0.5935 0.733622
0.593 0.733757
0.5925 0.733891
0.592 0.734026
0.5915 0.734162
0.591 0.734297
0.5905 0.734433
0.59 0.73457
0.5895 0.734706
0.589 0.734843
0.5885 0.734981
0.588 0.735118
0.5875 0.735256
0.587 0.735395
0.5865 0.735533
0.586 0.735672
0.5855 0.735812
0.585 0.735952
0.5845 0.736092
0.584 0.736232
0.5835 0.736373
0.583 0.736514
0.5825 0.736655
0.582 0.736797
0.5815 0.736939
0.581 0.737081
0.5805 0.737224
0.58 0.737367
0.5795 0.73751
0.579 0.737654
0.5785 0.737798
0.578 0.737942
0.5775 0.738087
0.577 0.738232
0.5765 0.738377
0.576 0.738523
0.5755 0.738669
0.575 0.738815
0.5745 0.738962
0.574 0.739109
0.5735 0.739256
0.573 0.739404
0.5725 0.739552
0.572 0.7397
0.5715 0.739849
0.571 0.739998
0.5705 0.740147
0.57 0.740297
0.5695 0.740447
0.569 0.740597
0.5685 0.740748
0.568 0.740899
0.5675 0.741051
0.567 0.741202
0.5665 0.741354
0.566 0.741507
0.5655 0.741659
0.565 0.741812
0.5645 0.741966
0.564 0.742119
0.5635 0.742273
0.563 0.742428
0.5625 0.742583
0.562 0.742738
0.5615 0.742893
0.561 0.743049
0.5605 0.743205
0.56 0.743361
0.5595 0.743518
0.559 0.743675
0.5585 0.743832
0.558 0.74399
0.5575 0.744148
0.557 0.744306
0.5565 0.744465
0.556 0.744624
0.5555 0.744783
0.555 0.744943
0.5545 0.745103
0.554 0.745263
0.5535 0.745424
0.553 0.745585
0.5525 0.745747
0.552 0.745908
0.5515 0.74607
0.551 0.746233
0.5505 0.746395
0.55 0.746558
0.5495 0.746722
0.549 0.746885
0.5485 0.747049
0.548 0.747214
0.5475 0.747378
0.547 0.747543
0.5465 0.747708
0.546 0.747874
0.5455 0.74804
0.545 0.748206
0.5445 0.748373
0.544 0.74854
0.5435 0.748707
0.543 0.748875
0.5425 0.749043
0.542 0.749211
0.5415 0.749379
0.541 0.749548
0.5405 0.749717
0.54 0.749887
0.5395 0.750057
0.539 0.750227
0.5385 0.750398
0.538 0.750568
0.5375 0.75074
0.537 0.750911
0.5365 0.751083
0.536 0.751255
0.5355 0.751427
0.535 0.7516
0.5345 0.751773
0.534 0.751947
0.5335 0.75212
0.533 0.752295
0.5325 0.752469
0.532 0.752644
0.5315 0.752819
0.531 0.752994
0.5305 0.75317
0.53 0.753346
0.5295 0.753522
0.529 0.753699
0.5285 0.753876
0.528 0.754053
0.5275 0.75423
0.527 0.754408
0.5265 0.754587
0.526 0.754765
0.5255 0.754944
0.525 0.755123
0.5245 0.755303
0.524 0.755482
0.5235 0.755663
0.523 0.755843
0.5225 0.756024
0.522 0.756205
0.5215 0.756386
0.521 0.756568
0.5205 0.75675
0.52 0.756932
0.5195 0.757115
0.519 0.757298
0.5185 0.757481
0.518 0.757665
0.5175 0.757849
0.517 0.758033
0.5165 0.758218
0.516 0.758403
0.5155 0.758588
0.515 0.758773
0.5145 0.758959
0.514 0.759145
0.5135 0.759332
0.513 0.759519
0.5125 0.759706
0.512 0.759893
0.5115 0.760081
0.511 0.760269
0.5105 0.760457
0.51 0.760646
0.5095 0.760834
0.509 0.761024
0.5085 0.761213
0.508 0.761403
0.5075 0.761593
0.507 0.761784
0.5065 0.761975
0.506 0.762166
0.5055 0.762357
0.505 0.762549
0.5045 0.762741
0.504 0.762933
0.5035 0.763126
0.503 0.763319
0.5025 0.763512
0.502 0.763706
0.5015 0.763899
0.501 0.764094
0.5005 0.764288
0.5 0.764483
0.4995 0.764678
0.499 0.764873
0.4985 0.765069
0.498 0.765265
0.4975 0.765461
0.497 0.765658
0.4965 0.765855
0.496 0.766052
0.4955 0.76625
0.495 0.766448
0.4945 0.766646
0.494 0.766844
0.4935 0.767043
0.493 0.767242
0.4925 0.767441
0.492 0.767641
0.4915 0.767841
0.491 0.768041
0.4905 0.768241
0.49 0.768442
0.4895 0.768643
0.489 0.768845
0.4885 0.769046
0.488 0.769249
0.4875 0.769451
0.487 0.769653
0.4865 0.769856
0.486 0.77006
0.4855 0.770263
0.485 0.770467
0.4845 0.770671
0.484 0.770875
0.4835 0.77108
0.483 0.771285
0.4825 0.77149
0.482 0.771696
0.4815 0.771902
0.481 0.772108
0.4805 0.772314
0.48 0.772521
0.4795 0.772728
0.479 0.772935
0.4785 0.773143
0.478 0.773351
0.4775 0.773559
0.477 0.773767
0.4765 0.773976
0.476 0.774185
0.4755 0.774395
0.475 0.774604
0.4745 0.774814
0.474 0.775024
0.4735 0.775235
0.473 0.775446
0.4725 0.775657
0.472 0.775868
0.4715 0.77608
0.471 0.776292
0.4705 0.776504
0.47 0.776716
0.4695 0.776929
0.469 0.777142
0.4685 0.777356
0.468 0.777569
0.4675 0.777783
0.467 0.777997
0.4665 0.778212
0.466 0.778426
0.4655 0.778641
0.465 0.778857
0.4645 0.779072
0.464 0.779288
0.4635 0.779504
0.463 0.779721
0.4625 0.779938
0.462 0.780155
0.4615 0.780372
0.461 0.780589
0.4605 0.780807
0.46 0.781025
0.4595 0.781244
0.459 0.781462
0.4585 0.781681
0.458 0.7819
0.4575 0.78212
0.457 0.78234
0.4565 0.78256
0.456 0.78278
0.4555 0.783
0.455 0.783221
0.4545 0.783442
0.454 0.783664
0.4535 0.783885
0.453 0.784107
0.4525 0.78433
0.452 0.784552
0.4515 0.784775
0.451 0.784998
0.4505 0.785221
0.45 0.785444
0.4495 0.785668
0.449 0.785892
0.4485 0.786117
0.448 0.786341
0.4475 0.786566
0.447 0.786791
0.4465 0.787017
0.446 0.787242
0.4455 0.787468
0.445 0.787695
0.4445 0.787921
0.444 0.788148
0.4435 0.788375
0.443 0.788602
0.4425 0.788829
0.442 0.789057
0.4415 0.789285
0.441 0.789514
0.4405 0.789742
0.44 0.789971
0.4395 0.7902
0.439 0.790429
0.4385 0.790659
0.438 0.790889
0.4375 0.791119
0.437 0.791349
0.4365 0.79158
0.436 0.791811
0.4355 0.792042
0.435 0.792273
0.4345 0.792505
0.434 0.792737
0.4335 0.792969
0.433 0.793201
0.4325 0.793434
0.432 0.793667
0.4315 0.7939
0.431 0.794133
0.4305 0.794367
0.43 0.794601
0.4295 0.794835
0.429 0.79507
0.4285 0.795304
0.428 0.795539
0.4275 0.795774
0.427 0.79601
0.4265 0.796246
0.426 0.796481
0.4255 0.796718
0.425 0.796954
0.4245 0.797191
0.424 0.797428
0.4235 0.797665
0.423 0.797902
0.4225 0.79814
0.422 0.798378
0.4215 0.798616
0.421 0.798854
0.4205 0.799093
0.42 0.799332
0.4195 0.799571
0.419 0.79981
0.4185 0.80005
0.418 0.80029
0.4175 0.80053
0.417 0.80077
0.4165 0.801011
0.416 0.801251
0.4155 0.801493
0.415 0.801734
0.4145 0.801975
0.414 0.802217
0.4135 0.802459
0.413 0.802701
0.4125 0.802944
0.412 0.803186
0.4115 0.803429
0.411 0.803673
0.4105 0.803916
0.41 0.80416
0.4095 0.804403
0.409 0.804648
0.4085 0.804892
0.408 0.805136
0.4075 0.805381
0.407 0.805626
0.4065 0.805872
0.406 0.806117
0.4055 0.806363
0.405 0.806609
0.4045 0.806855
0.404 0.807101
0.4035 0.807348
0.403 0.807595
0.4025 0.807842
0.402 0.808089
0.4015 0.808337
0.401 0.808584
0.4005 0.808832
0.4 0.80908
0.3995 0.809329
0.399 0.809578
0.3985 0.809826
0.398 0.810075
0.3975 0.810325
0.397 0.810574
0.3965 0.810824
0.396 0.811074
0.3955 0.811324
0.395 0.811574
0.3945 0.811825
0.394 0.812076
0.3935 0.812327
0.393 0.812578
0.3925 0.81283
0.392 0.813081
0.3915 0.813333
0.391 0.813585
0.3905 0.813838
0.39 0.81409
0.3895 0.814343
0.389 0.814596
0.3885 0.814849
0.388 0.815102
0.3875 0.815356
0.387 0.81561
0.3865 0.815864
0.386 0.816118
0.3855 0.816372
0.385 0.816627
0.3845 0.816882
0.384 0.817137
0.3835 0.817392
0.383 0.817647
0.3825 0.817903
0.382 0.818159
0.3815 0.818415
0.381 0.818671
0.3805 0.818927
0.38 0.819184
0.3795 0.819441
0.379 0.819698
0.3785 0.819955
0.378 0.820212
0.3775 0.82047
0.377 0.820728
0.3765 0.820985
0.376 0.821244
0.3755 0.821502
0.375 0.821761
0.3745 0.822019
0.374 0.822278
0.3735 0.822537
0.373 0.822797
0.3725 0.823056
0.372 0.823326
0.3715 0.823603
0.371 0.823863
0.3705 0.824124
0.37 0.824385
0.3695 0.824645
0.369 0.824906
0.3685 0.825168
0.368 0.825429
0.3675 0.825691
0.367 0.825953
0.3665 0.826214
0.366 0.826477
0.3655 0.826739
0.365 0.827001
0.3645 0.827264
0.364 0.827527
0.3635 0.82779
0.363 0.828053
0.3625 0.828316
0.362 0.82858
0.3615 0.828844
0.361 0.829108
0.3605 0.829372
0.36 0.829636
0.3595 0.8299
0.359 0.830165
0.3585 0.83043
0.358 0.830695
0.3575 0.83096
0.357 0.831225
0.3565 0.83149
0.356 0.831756
0.3555 0.832022
0.355 0.832288
0.3545 0.832554
0.354 0.83282
0.3535 0.833086
0.353 0.833353
0.3525 0.83362
0.352 0.833887
0.3515 0.834154
0.351 0.834421
0.3505 0.834688
0.35 0.834956
0.3495 0.835224
0.349 0.835491
0.3485 0.835759
0.348 0.836028
0.3475 0.836296
0.347 0.836564
0.3465 0.836833
0.346 0.837102
0.3455 0.837371
0.345 0.83764
0.3445 0.837909
0.344 0.838178
0.3435 0.838448
0.343 0.838717
0.3425 0.838987
0.342 0.839257
0.3415 0.839527
0.341 0.839797
0.3405 0.840068
0.34 0.840338
0.3395 0.840609
0.339 0.84088
0.3385 0.841151
0.338 0.841422
0.3375 0.841693
0.337 0.841964
0.3365 0.842236
0.336 0.842508
0.3355 0.842779
0.335 0.843051
0.3345 0.843323
0.334 0.843595
0.3335 0.843868
0.333 0.84414
0.3325 0.844413
0.332 0.844685
0.3315 0.844958
0.331 0.845231
0.3305 0.845504
0.33 0.845777
0.3295 0.846051
0.329 0.846324
0.3285 0.846598
0.328 0.846871
0.3275 0.847145
0.327 0.847419
0.3265 0.847693
0.326 0.847967
0.3255 0.848242
0.325 0.848516
0.3245 0.848791
0.324 0.849065
0.3235 0.84934
0.323 0.849615
0.3225 0.84989
0.322 0.850165
0.3215 0.85044
0.321 0.850715
0.3205 0.850991
0.32 0.851267
0.3195 0.851543
0.319 0.851818
0.3185 0.852094
0.318 0.85237
0.3175 0.852647
0.317 0.852923
0.3165 0.853199
0.316 0.853476
0.3155 0.853752
0.315 0.854029
0.3145 0.854306
0.314 0.854582
0.3135 0.854859
0.313 0.855136
0.3125 0.855414
0.312 0.855691
0.3115 0.855968
0.311 0.856245
0.3105 0.856523
0.31 0.8568
0.3095 0.857078
0.309 0.857356
0.3085 0.857633
0.308 0.857911
0.3075 0.858189
0.307 0.858467
0.3065 0.858745
0.306 0.859023
0.3055 0.859301
0.305 0.859579
0.3045 0.859857
0.304 0.860135
0.3035 0.860413
0.303 0.860692
0.3025 0.86097
0.302 0.861248
0.3015 0.861526
0.301 0.861804
0.3005 0.862082
0.3 0.862361
0.2995 0.862639
0.299 0.862917
0.2985 0.863195
0.298 0.863474
0.2975 0.863753
0.297 0.864031
0.2965 0.86431
0.296 0.864588
0.2955 0.864867
0.295 0.865145
0.2945 0.865424
0.294 0.865703
0.2935 0.865981
0.293 0.86626
0.2925 0.866538
0.292 0.866817
0.2915 0.867095
0.291 0.867373
0.2905 0.867652
0.29 0.86793
0.2895 0.868208
0.289 0.868486
0.2885 0.868764
0.288 0.869042
0.2875 0.86932
0.287 0.869598
0.2865 0.869875
0.286 0.870152
0.2855 0.870429
0.285 0.870712
0.2845 0.871141
0.284 0.871246
0.2835 0.87134
0.283 0.871427
0.2825 0.871497
0.282 0.871538
0.2815 0.871539
0.281 0.871514
0.2805 0.871528
0.28 0.871673
0.2795 0.872051
0.279 0.872746
0.2785 0.873741
0.278 0.875086
0.2775 0.87547
0.277 0.875263
0.2765 0.875491
0.276 0.87577
0.2755 0.876045
0.275 0.87631
0.2745 0.876594
0.274 0.876908
0.2735 0.877201
0.273 0.877487
0.2725 0.877772
0.272 0.878056
0.2715 0.878336
0.271 0.878486
0.2705 0.878789
0.27 0.879201
0.2695 0.879482
0.269 0.879748
0.2685 0.88003
0.268 0.880314
0.2675 0.880599
0.267 0.880884
0.2665 0.881169
0.266 0.881453
0.2655 0.881737
0.265 0.88202
0.2645 0.882303
0.264 0.882587
0.2635 0.88287
0.263 0.883153
0.2625 0.883436
0.262 0.883719
0.2615 0.884002
0.261 0.884285
0.2605 0.884568
0.26 0.884851
0.2595 0.885134
0.259 0.885416
0.2585 0.885699
0.258 0.885982
0.2575 0.886265
0.257 0.886548
0.2565 0.886831
0.256 0.887114
0.2555 0.887397
0.255 0.88768
0.2545 0.887963
0.254 0.888246
0.2535 0.888529
0.253 0.888811
0.2525 0.889094
0.252 0.889377
0.2515 0.88966
0.251 0.889943
0.2505 0.890226
0.25 0.890509
0.2495 0.890792
0.249 0.891074
0.2485 0.891357
0.248 0.89164
0.2475 0.891923
0.247 0.892206
0.2465 0.892489
0.246 0.892771
0.2455 0.893054
0.245 0.893337
0.2445 0.89362
0.244 0.893903
0.2435 0.894185
0.243 0.894468
0.2425 0.894751
0.242 0.895033
0.2415 0.895316
0.241 0.895599
0.2405 0.895881
0.24 0.896164
0.2395 0.896447
0.239 0.896729
0.2385 0.897012
0.238 0.897294
0.2375 0.897577
0.237 0.897859
0.2365 0.898142
0.236 0.898424
0.2355 0.898707
0.235 0.898989
0.2345 0.899271
0.234 0.899554
0.2335 0.899836
0.233 0.900118
0.2325 0.9004
0.232 0.900682
0.2315 0.900964
0.231 0.901246
0.2305 0.901528
0.23 0.90181
0.2295 0.902092
0.229 0.902373
0.2285 0.902655
0.228 0.902937
0.2275 0.903218
0.227 0.9035
0.2265 0.903781
0.226 0.904062
0.2255 0.904343
0.225 0.904625
0.2245 0.904906
0.224 0.905187
0.2235 0.905467
0.223 0.905748
0.2225 0.906029
0.222 0.906309
0.2215 0.90659
0.221 0.90687
0.2205 0.907151
0.22 0.907431
0.2195 0.907711
0.219 0.907991
0.2185 0.908271
0.218 0.908551
0.2175 0.908831
0.217 0.909111
0.2165 0.90939
0.216 0.90967
0.2155 0.909949
0.215 0.910229
0.2145 0.910508
0.214 0.910787
0.2135 0.911066
0.213 0.911345
0.2125 0.911624
0.212 0.911903
0.2115 0.912182
0.211 0.912461
0.2105 0.912739
0.21 0.913018
0.2095 0.913296
0.209 0.913574
0.2085 0.913852
0.208 0.91413
0.2075 0.914408
0.207 0.914686
0.2065 0.914964
0.206 0.915242
0.2055 0.915519
0.205 0.915797
0.2045 0.916074
0.204 0.916351
0.2035 0.916629
0.203 0.916906
0.2025 0.917182
0.202 0.917459
0.2015 0.917736
0.201 0.918012
0.2005 0.918289
0.2 0.918565
0.1995 0.918841
0.199 0.919117
0.1985 0.919393
0.198 0.919669
0.1975 0.919945
0.197 0.92022
0.1965 0.920496
0.196 0.920771
0.1955 0.921046
0.195 0.921321
0.1945 0.921596
0.194 0.921871
0.1935 0.922146
0.193 0.92242
0.1925 0.922694
0.192 0.922969
0.1915 0.923243
0.191 0.923516
0.1905 0.92379
0.19 0.924064
0.1895 0.924337
0.189 0.92461
0.1885 0.924883
0.188 0.925156
0.1875 0.925429
0.187 0.925702
0.1865 0.925974
0.186 0.926246
0.1855 0.926519
0.185 0.926791
0.1845 0.927062
0.184 0.927334
0.1835 0.927606
0.183 0.927877
0.1825 0.928148
0.182 0.928419
0.1815 0.92869
0.181 0.92896
0.1805 0.929231
0.18 0.929501
0.1795 0.929771
0.179 0.930041
0.1785 0.93031
0.178 0.93058
0.1775 0.930849
0.177 0.931118
0.1765 0.931387
0.176 0.931656
0.1755 0.931925
0.175 0.932193
0.1745 0.932461
0.174 0.932729
0.1735 0.932997
0.173 0.933264
0.1725 0.933531
0.172 0.933798
0.1715 0.934065
0.171 0.934332
0.1705 0.934598
0.17 0.934864
0.1695 0.93513
0.169 0.935396
0.1685 0.935661
0.168 0.935926
0.1675 0.936191
0.167 0.936456
0.1665 0.93672
0.166 0.936984
0.1655 0.937248
0.165 0.937511
0.1645 0.937774
0.164 0.938037
0.1635 0.9383
0.163 0.938562
0.1625 0.938824
0.162 0.939085
0.1615 0.939346
0.161 0.939607
0.1605 0.939867
0.16 0.940127
0.1595 0.940387
0.159 0.940646
0.1585 0.940905
0.158 0.941163
0.1575 0.941421
0.157 0.941679
0.1565 0.941936
0.156 0.942193
0.1555 0.94245
0.155 0.942706
0.1545 0.942962
0.154 0.943218
0.1535 0.943473
0.153 0.943728
0.1525 0.943983
0.152 0.944237
0.1515 0.944492
0.151 0.944746
0.1505 0.945
0.15 0.945253
0.1495 0.945507
0.149 0.94576
0.1485 0.946013
0.148 0.946266
0.1475 0.946519
0.147 0.946772
0.1465 0.947025
0.146 0.947278
0.1455 0.947532
0.145 0.947785
0.1445 0.948039
0.144 0.948293
0.1435 0.948547
0.143 0.948802
0.1425 0.949057
0.142 0.949312
0.1415 0.949567
0.141 0.949822
0.1405 0.950076
0.14 0.95033
0.1395 0.950581
0.139 0.950828
0.1385 0.951066
0.138 0.951288
0.1375 0.950495
0.137 0.951639
0.1365 0.952118
0.136 0.952334
0.1355 0.952568
0.135 0.952816
0.1345 0.953064
0.134 0.953309
0.1335 0.953553
0.133 0.953798
0.1325 0.954045
0.132 0.954292
0.1315 0.954558
0.131 0.954831
0.1305 0.955072
0.13 0.955313
0.1295 0.955554
0.129 0.955796
0.1285 0.956038
0.128 0.956281
0.1275 0.956525
0.127 0.95677
0.1265 0.957015
0.126 0.957262
0.1255 0.957508
0.125 0.957755
0.1245 0.958003
0.124 0.95825
0.1235 0.958497
0.123 0.958745
0.1225 0.958992
0.122 0.959238
0.1215 0.959483
0.121 0.959727
0.1205 0.959968
0.12 0.960197
0.1195 0.960299
0.119 0.960467
0.1185 0.960732
0.118 0.960508
0.1175 0.961046
0.117 0.961496
0.1165 0.961885
0.116 0.962258
0.1155 0.962557
0.115 0.962823
0.1145 0.963054
0.114 0.963275
0.1135 0.963494
0.113 0.963714
0.1125 0.963936
0.112 0.964159
0.1115 0.964383
0.111 0.964609
0.1105 0.966426
0.11 0.964846
0.1095 0.965078
0.109 0.965308
0.1085 0.965537
0.108 0.965766
0.1075 0.965995
0.107 0.966224
0.1065 0.966452
0.106 0.966679
0.1055 0.966904
0.105 0.967137
0.1045 0.967359
0.104 0.967585
0.1035 0.967811
0.103 0.968036
0.1025 0.96826
0.102 0.968484
0.1015 0.968708
0.101 0.968931
0.1005 0.969154
0.1 0.969377
0.0995 0.969599
0.099 0.96982
0.0985 0.970036
0.098 0.97026
0.0975 0.970482
0.097 0.970702
0.0965 0.970921
0.096 0.97114
0.0955 0.971358
0.095 0.971576
0.0945 0.971793
0.094 0.97201
0.0935 0.972227
0.093 0.972443
0.0925 0.972658
0.092 0.972873
0.0915 0.971243
0.091 0.971583
0.0905 0.97193
0.09 0.972291
0.0895 0.972672
0.089 0.973084
0.0885 0.973534
0.088 0.974047
0.0875 0.974664
0.087 0.975041
0.0865 0.97512
0.086 0.974962
0.0855 0.97463
0.085 0.974405
0.0845 0.976017
0.084 0.976982
0.0835 0.976461
0.083 0.976272
0.0825 0.976824
0.082 0.977058
0.0815 0.977192
0.081 0.97724
0.0805 0.977488
0.08 0.977887
0.0795 0.978077
0.079 0.978167
0.0785 0.978589
0.078 0.979195
0.0775 0.979574
0.077 0.979717
0.0765 0.979922
0.076 0.980127
0.0755 0.98033
0.075 0.980533
0.0745 0.980734
0.074 0.980936
0.0735 0.981136
0.073 0.981336
0.0725 0.981539
0.072 0.981745
0.0715 0.981952
0.071 0.982158
0.0705 0.982364
0.07 0.98257
0.0695 0.982776
0.069 0.982982
0.0685 0.983188
0.068 0.983394
0.0675 0.983601
0.067 0.983846
0.0665 0.984109
0.066 0.984306
0.0655 0.984413
0.065 0.984593
0.0645 0.984785
0.064 0.984976
0.0635 0.985166
0.063 0.985356
0.0625 0.985545
0.062 0.985736
0.0615 0.985926
0.061 0.986115
0.0605 0.986304
0.06 0.986492
0.0595 0.986679
0.059 0.986866
0.0585 0.987052
0.058 0.987238
0.0575 0.987423
0.057 0.987608
0.0565 0.987791
0.056 0.987975
0.0555 0.988158
0.055 0.98834
0.0545 0.988523
0.054 0.988704
0.0535 0.988886
0.053 0.989067
0.0525 0.989248
0.052 0.989428
0.0515 0.989609
0.051 0.989779
0.0505 0.989957
0.05 0.990151
0.0495 0.990367
0.049 0.990613
0.0485 0.990899
0.048 0.991241
0.0475 0.991652
0.047 0.992107
0.0465 0.992243
0.046 0.992386
0.0455 0.992533
0.045 0.992682
0.0445 0.992831
0.044 0.992978
0.0435 0.993123
0.043 0.993266
0.0425 0.993407
0.042 0.993546
0.0415 0.993683
0.041 0.993734
0.0405 0.993734
0.04 0.99379
0.0395 0.993881
0.039 0.993992
0.0385 0.994123
0.038 0.994276
0.0375 0.994427
0.037 0.994574
0.0365 0.993075
0.036 0.993216
0.0355 0.993356
0.035 0.993495
0.0345 0.993633
0.034 0.99377
0.0335 0.993906
0.033 0.994041
0.0325 0.994175
0.032 0.994308
0.0315 0.994441
0.031 0.994572
0.0305 0.994702
0.03 0.994831
0.0295 0.994959
0.029 0.995086
0.0285 0.995212
0.028 0.995337
0.0275 0.99546
0.027 0.995583
0.0265 0.995705
0.026 0.995825
0.0255 0.995945
0.025 0.996063
0.0245 0.99618
0.024 0.996296
0.0235 0.99641
0.023 0.996524
0.0225 0.996637
0.022 0.996748
0.0215 0.996857
0.021 0.996966
0.0205 0.997074
0.02 0.99718
0.0195 0.997284
0.019 0.997388
0.0185 0.99749
0.018 0.997591
0.0175 0.99769
0.017 0.997788
0.0165 0.997885
0.016 0.99798
0.0155 0.998074
0.015 0.998166
0.0145 0.998257
0.014 0.998346
0.0135 0.999607
0.013 0.999272
0.0125 0.999028
0.012 0.998863
0.0115 0.998768
0.011 0.998848
0.0105 0.998925
0.01 0.999001
0.0095 0.999075
0.009 0.999147
0.0085 0.999217
0.008 0.999285
0.0075 0.999351
0.007 0.999414
0.0065 0.999476
0.006 0.999535
0.0055 0.999592
0.005 0.999647
0.0045 0.999698
0.004 0.999747
0.0035 0.999793
0.003 0.999836
0.0025 0.999876
0.002 0.999911
0.0015 0.999946
0.001 0.99995
0.0005 0.99999

